A measurement of material in the ATLAS tracker using secondary hadronic interactions in 7 TeV pp collisions

Knowledge of the material in the ATLAS inner tracking detector is crucial in understanding the reconstruction of charged-particle tracks, the performance of algorithms that identify jets containing b-hadrons and is also essential to reduce background in searches for exotic particles that can decay within the inner detector volume. Interactions of primary hadrons produced in pp collisions with the material in the inner detector are used to map the location and amount of this material. The hadronic interactions of primary particles may result in secondary vertices, which in this analysis are reconstructed by an inclusive vertex-finding algorithm. Data were collected using minimum-bias triggers by the ATLAS detector operating at the LHC during 2010 at centre-of-mass energy $\sqrt{s}$ = 7 TeV, and correspond to an integrated luminosity of $19$ nb$^{-1}$. Kinematic properties of these secondary vertices are used to study the validity of the modelling of hadronic interactions in simulation. Secondary-vertex yields are compared between data and simulation over a volume of about 0.7 m$^3$ around the interaction point, and agreement is found within overall uncertainties.

==> Metadata.txt <==
Title: A measurement of material in the ATLAS tracker using secondary hadronic interactions in 7 TeV pp collisions


Abstract: Knowledge of the material in the ATLAS inner tracking detector is crucial in understanding the reconstruction of charged-particle tracks, the performance of algorithms that identify jets containing b-hadrons and is also essential to reduce background in searches for exotic particles that can decay within the inner detector volume. Interactions of primary hadrons produced in pp collisions with the material in the inner detector are used to map the location and amount of this material. The hadronic interactions of primary particles may result in secondary vertices, which in this analysis are reconstructed by an inclusive vertex-finding algorithm. Data were collected using minimum-bias triggers by the ATLAS detector operating at the LHC during 2010 at centre-of-mass energy $\sqrt{s}$ = 7 TeV, and correspond to an integrated luminosity of $19$ nb$^{-1}$. Kinematic properties of these secondary vertices are used to study the validity of the modelling of hadronic interactions in simulation. Secondary-vertex yields are compared between data and simulation over a volume of about 0.7 m$^3$ around the interaction point, and agreement is found within overall uncertainties. 

CERN Preprint ID: CERN-EP-2016-137

Keywords: Performance of High Energy Physics Detectors

Comments:  28 pages plus author list + cover pages (45 pages total),14 figures, 8 tables, submitted to Journal of Instrum., All figures including auxiliary figures are available at
https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2015-06/


